Degrees of Freedom of the MIMO 2x2 Interference Network with General Message Sets

We establish the DoF region for the MIMO 2x2 interference network with a general message set, consisting of nine messages, one for each pair of a subset of transmitters at which that message is known and a subset of receivers where that message is desired. An outer bound on the general nine-message network is obtained and then it is shown to be tight, establishing the DoF region for the most general antenna setting wherein all four nodes have an arbitrary number of antennas each. The DoF-optimal scheme is applicable to the MIMO 2x2 network with constant channel coefficients, and hence, a fortiori, to time/frequency varying channel scenarios. In particular, a linear precoding scheme is proposed that can achieve all the DoF tuples in the DoF region. In it, the precise roles played by transmit zero-forcing, interference alignment, random beamforming, symbol extensions and asymmetric complex signaling are delineated. For instance, we identify a class of antenna settings in which ACS is required to achieve the fractional-valued corner points. Evidently, the DoF regions of all previously unknown cases of the 2x2 interference network with a subset of the nine-messages are established as special cases of the general result of this paper. In particular, the DoF region of the well-known four-message (and even three-message) MIMO X channel is established. This problem had remained open despite previous studies which had found inner and outer bounds that were not tight in general. Hence, the DoF regions of all special cases obtained from the general DoF region of the nine-message 2x2 interference network of this work that include at least three of the four X channel messages are new, among many others. Our work sheds light on how the same physical 2x2 network could be used by a suitable choice of message sets to take most advantage of the channel resource in a flexible and efficient manner.

==> IEEEtran-bytype.layout.txt <==
#% Do not delete he line below; configure depends on this
#  \DeclareLaTeXClass{article (IEEEtran, by type)}
#  \DeclareCategory{Articles}
# Author : Allan Rae <rae@lyx.org>
#
# revised for IEEEtran version 1.7a
# Author: Uwe Stöhr (uwestoehr@web.de)
#
# IEEtran textclass definition file.


Format 49

Sides		1
SecNumDepth	3
TocDepth	3
DefaultStyle	Standard

ClassOptions
  FontSize	9|10|11|12
end


# This is just to show how to declare the default font.
# The defaults are exactly those shown here.
DefaultFont
  Family	Roman
  Series	Medium
  Shape		Up
  Size		Normal
  Color		None
EndFont


Style Standard
  Category	MainText
  Margin	Static
  LatexType	Paragraph
  LatexName	dummy
  ParIndent	MM
  ParSkip	0.4
  Align		Block
  AlignPossible	Block, Left, Right, Center
  LabelType	No_Label
End

Counter		theorem
End

Input stdcounters.inc
Input stdfloats.inc
Input stdlists.inc
Input stdsections.inc
Input stdstarsections.inc
Input stdlayouts.inc
Input lyxmacros.inc

ProvidesModule theorems-bytype
Input theorems-bytype.inc

NoStyle Chapter
NoCounter chapter
NoStyle Chapter*


Style Title
  Margin	Static
  LatexType	Command
  LatexName	title
  Category	FrontMatter
  InTitle	1
  ResetArgs	1
  ParSkip	0.4
  ItemSep	0
  TopSep	0
  BottomSep	1
  ParSep	1
  Align		Center
  LabelType	No_Label
  Font
    Size	Largest
  EndFont
End


InsetLayout Flex:IEEE_membership
  LyxType	custom
  LatexType	command
  ForcePlain	1
  LatexName	IEEEmembership
  LabelString	"IEEE membership"
  Font
    Shape	Italic
    Size	Large
    Misc	No_Emph
    Misc	No_Noun
    Misc	No_Bar
  EndFont
  LabelFont
    Color	green
    Size	Small
  EndFont
	ResetsFont true
End


InsetLayout Flex:Lowercase
  CopyStyle	Flex:IEEE_membership
  LatexType	command
  LatexName	MakeLowercase
  LabelString	"lowercase"
  Font
    Size	Normal
  EndFont
End


Style Author
  Margin	Static
  LatexType	Command
  Category	FrontMatter
  InTitle	1
  Argument 1
    LabelString	"Short Author|S"
    Tooltip	"A short version of the author name"
  EndArgument
  LatexName	author
  LabelSep	xxx
  ParSkip	0.4
  TopSep	1.3
  BottomSep	0.7
  ParSep	0.7
  Align		Center
  LabelType	No_Label
  Font
    Size	Large
  EndFont
End


InsetLayout Flex:Author_Name
  LyxType	custom
  LatexType	command
  Decoration	Classic
  ForcePlain	1
  LaTeXName	IEEEauthorblockN
  LabelString	"Author name"
  Font
    Size	Large
  EndFont
  LabelFont
    Color	blue
    Size	Small
  EndFont
	ResetsFont true
End


InsetLayout Flex:Author_Affiliation
  CopyStyle	Flex:Author_Name
  LaTeXName	IEEEauthorblockA
  LabelString	"Author affiliation"
  Font
    Size	Normal
  EndFont
  LabelFont
    Color	blue
    Size	Small
  EndFont
End


InsetLayout Flex:Author_Mark
	LyxType		custom
	LatexType	command
	ForcePlain	1
	LatexName	IEEEauthorrefmark
	LabelString	"Author mark"
	Font
	  Color		foreground
	  Size		Small
	  Family	Roman
	  Shape		Up
	  Series	Medium
	  Misc		No_Emph
	  Misc		No_Noun
	  Misc		No_Bar
	EndFont
	LabelFont
	  Color		latex
	  Size		Small
	EndFont
	ResetsFont true
End


Style Special_Paper_Notice
  CopyStyle	Title
  LatexName	IEEEspecialpapernotice
  InTitle	1
  Font
    Shape	Italic
    Size	Large
  EndFont
End


Style After_Title_Text
  CopyStyle	Special_Paper_Notice
  LatexName	IEEEaftertitletext
  Font
    Shape	Up
    Size	Normal
  EndFont
End


Style Page_headings
  LaTeXType	Command
  LaTeXName	markboth
  Category	FrontMatter
  InTitle	1
  Align		Center
  Argument 1
    Mandatory	1
    AutoInsert	1
    LabelString	"Left Side"
    Tooltip	"Left side of the header line"
  EndArgument
  Font
    Size	Small
  EndFont
  Preamble
  % protect \markboth against an old bug reintroduced in babel >= 3.8g
  \let\oldforeign@language\foreign@language
  \DeclareRobustCommand{\foreign@language}[1]{%
    \lowercase{\oldforeign@language{#1}}}
  EndPreamble
End


Style MarkBoth
  ObsoletedBy	Page_headings
End


Style Publication_ID
  CopyStyle	Special_Paper_Notice
  LatexName	IEEEpubid
  Font
    Shape	Up
    Size	Small
  EndFont
End


Style Abstract
  Margin	First_Dynamic
  LatexType	Environment
  LatexName	abstract
  Category	FrontMatter
  TopSep	0.7
  BottomSep	0.7
  ParSkip	0.4
  LabelType	Static
  LabelString	"Abstract---"
  Font
    Series	Bold
    Size	small
  EndFont
  LabelFont
    Shape	Italic
    Series	Bold
    Size	Small
  EndFont
End


Style Keywords
  CopyStyle	Abstract
  LatexName	IEEEkeywords
  LabelString	"Index Terms---"
End


InsetLayout Flex:Paragraph_Start
  LyxType	custom
  LatexType	command
  LaTeXName	IEEEPARstart
  LabelString	"Paragraph Start"
  Argument 1
    Mandatory	1
    AutoInsert	1
    LabelString	"First Char"
    Tooltip	"First character of first word"
  EndArgument
  Font
    Size	Small
  EndFont
	ResetsFont true
End


Style Appendices
  Margin	Dynamic
  LatexType	Command
  LatexName	appendices
  Category	BackMatter
  KeepEmpty	1
  ParSkip	0.4
  Align		Block
  LabelSep	xx
  LabelType	Static
  LabelString	"Appendices"
  LabelFont
    Series	Bold
    Color	Green
  EndFont
End


Style Peer_Review_Title
  CopyStyle	Appendices
  LatexName	IEEEpeerreviewmaketitle
  Category	FrontMatter
  TopSep	1
  LabelString	"PeerReviewTitle"
End


Style Appendix
  CopyStyle	Appendices
  LatexName	appendix
  LabelString	"Appendix"
  Argument 1
    LabelString	"Short Title"
    Tooltip	"Short title for the appendix"
  EndArgument
End


Style Bibliography
  Margin	First_Dynamic
  LatexType	Bib_Environment
  LatexName	thebibliography
  Category	BackMatter
  NextNoIndent	1
  LeftMargin	MM
  ParSkip	0.4
  ItemSep	0
  TopSep	0.7
  BottomSep	0.7
  ParSep	0.5
  Align		Block
  AlignPossible	Block, Left
  LabelType	Bibliography
  LabelString	"References"
  LabelBottomSep 1.2
  LabelFont
    Series	Bold
    Size	Larger
  EndFont
End


Style Biography
  LaTeXType	Environment
  LaTeXName	IEEEbiography
  Category	BackMatter
  Argument 1
    LabelString	"Photo"
    Tooltip	"Optional photo for biography"
  EndArgument
  Argument 2
    Mandatory	1
    AutoInsert	1
    LabelString	"Name"
    Tooltip	"Name of the author"
  EndArgument
  Align	Block
  TextFont
    Size	Small
  EndFont
End


Style Biography_without_photo
  CopyStyle	Biography
  LaTeXName	IEEEbiographynophoto
  ResetArgs	1
  Argument 1
    Mandatory	1
    AutoInsert	1
    LabelString	"Name"
    Tooltip	"Name of the author"
  EndArgument
End

Style BiographyNoPhoto
  ObsoletedBy	Biography_without_photo
End


Style Proof
  Category	Reasoning
  Margin	First_Dynamic
  LatexType	Environment
  LatexName	IEEEproof
  NextNoIndent	1
  Argument 1
    LabelString	"Alternative Proof String"
    Tooltip	"An alternative proof string"
  EndArgument
  LabelSep	xx
  ParIndent	MMM
  ParSkip	0.4
  ItemSep	0.2
  TopSep	0.7
  BottomSep	0.7
  ParSep	0.3
  Align		Block
  AlignPossible	Block, Left
  LabelType	Static
  LabelString	"Proof."
  EndLabelType	Filled_Box
  Font
    Shape	Up
    Size	Normal
  EndFont
  LabelFont
    Shape	Italic
  EndFont
End

